Mass and size growth of early-type galaxies by dry mergers in cluster environments

We perform dry merger simulations to investigate the role of dry mergers in the size growth of early-type galaxies in high density environments. We replace the virialized dark matter haloes obtained by a large cosmological $N$-body simulation with $N$-body galaxy models consisting of two components, a stellar bulge and a dark matter halo, which have higher mass resolution than the cosmological simulation. We then re-simulate nine cluster forming regions, whose masses range from 1e+14 Msun to 5e+14 Msun. Masses and sizes of stellar bulges are also assumed to satisfy the stellar mass--size relation of high-z compact massive early-type galaxies. We find that dry major mergers considerably contribute to the mass and size growth of central massive galaxies. One or two dry major mergers double the average stellar mass and quadruple the average size between $z=2$ and $z=0$. These growths favorably agree with observations. Moreover, the density distributions of our simulated central massive galaxies grow from the inside-out, which is consistent with recent observations. The mass--size evolution is approximated as R propto M_{*}^{alpha}, with alpha ~ 2.24. Most of our simulated galaxies are efficiently grown by dry mergers, and their stellar mass--size relations match the ones observed in the local Universe. Our results show that the central galaxies in the cluster haloes are potential descendants of high-z (z ~ 2-3) compact massive early-type galaxies. This conclusion is consistent with previous numerical studies which investigate the formation and evolution of compact massive early-type galaxies.

==> readme.txt <==
% readme.txt v1.1 2015 January 22
% for compiling our manuscript
%
% The files are as follows:
% readme.txt        this file
% mn2e.cls          MNRAS LaTeX 2e class file
%                   I add the option, dvipdfmx
%                   i.e.
%                   \def\ds@usegraphicx
%                   {\@usegraphicxtrue\usepackage[dvips,dvipdfm]{graphicx}}
% mn.bst            BibTeX style file
% aas_macros.sty  
% mn-jour.bib               
% paper.bbl         my bibliography file generated Bibtex
% paper.tex         main source file
% introduction.tex  source files included by paper.tex
% simulations.tex
% results.tex
% discussion.tex
% picture/          .eps files and .tex files in this directory

%
% Please typeset 'paper.tex' twice.
% 
